Resolution of the Distance Ambiguity for Galactic HII Regions

We resolve the kinematic distance ambiguity for 266 inner Galaxy HII regions out of a sample of 291 using existing HI and 13CO sky surveys. Our sample contains all HII regions with measured radio recombination line (RRL) emission over the extent of the 13CO Boston University-Five College Radio Astronomy Observatory Galactic Ring Survey (18 deg, < l < 55 deg. and |b| < 1) and contains ultra compact, compact, and diffuse HII regions. We use two methods for resolving the distance ambiguity for each HII region: HI emission/absorption (HIEA) and HI self-absorption (HISA). We find that the HIEA and HISA methods can resolve the distance ambiguity for 72% and 87% of our sample, respectively. When projected onto the Galactic plane, this large sample appears to reveal aspects of Galactic structure, with spiral arm-like features at Galactocentric radii of 4.5 and 6 kpc, and a lack of HII regions within 3.5 kpc of the Galactic center. Our HII regions are approximately in the ratio of 2 to 1 for far verses near distances. The ratio of far to near distances for ultra-compact HII regions is 2.2 to 1. Compact HII regions are preferentially at the near distance; their ratio of far to near distances is 1.6 to 1. Diffuse HII regions are preferentially at the far distance; their ratio of far to near distances is 3.8 to 1. This implies that the distinction between ultra compact and compact HII regions is due largely to distance, and that the large angular size of diffuse HII regions is not due solely to proximity to the Sun.

==> table1.txt <==
D15.00+0.05a  &  15.00  &  $+$0.05  & \phn 26.5  &  5.9  &    2.7  &  13.7  &  8.2  \\
D15.00+0.05b  &  15.00  &  $+$0.05  & \phn 63.5  &  3.9  &    5.0  &  11.4  &  8.2  \\
D15.64$-$0.24  &  15.64  &  $-$0.24  & \phn 61.8  &  4.1  &    4.8  &  11.5  &  8.2  \\
C16.31$-$0.16  &  16.31  &  $-$0.16  & \phn 49.5  &  4.7  &    4.1  &  12.2  &  8.2  \\
C16.43$-$0.20  &  16.43  &  $-$0.20  & \phn 44.5  &  4.9  &    3.8  &  12.5  &  8.2  \\
D16.61$-$0.32  &  16.61  &  $-$0.32  & \phn 44.9  &  4.9  &    3.8  &  12.4  &  8.1  \\
D16.89+0.13  &  16.89  &  $+$0.13  & \phn 42.3  &  5.1  &    3.7  &  12.6  &  8.1  \\
D17.25$-$0.20a  &  17.25  &  $-$0.20  & \phn 49.9  &  4.8  &    4.1  &  12.2  &  8.1  \\
D17.25$-$0.20b  &  17.25  &  $-$0.20  & \phn 96.5  &  3.3  &    6.0  &  10.2  &  8.1  \\
U18.15$-$0.28  &  18.15  &  $-$0.28  & \phn 53.9  &  4.7  &    4.2  &  12.0  &  8.1  \\
C18.19$-$0.40  &  18.19  &  $-$0.40  & \phn 43.2  &  5.2  &    3.6  &  12.6  &  8.1  \\
C18.20$-$0.18  &  18.20  &  $-$0.18  & \phn 46.1  &  5.1  &    3.7  &  12.4  &  8.1  \\
C18.26$-$0.30  &  18.26  &  $-$0.30  & \phn 50.9  &  4.9  &    4.0  &  12.1  &  8.1  \\
U18.30$-$0.39  &  18.30  &  $-$0.39  & \phn 32.7  &  5.9  &    2.9  &  13.3  &  8.1  \\
U18.46$-$0.00  &  18.46  &  $+$0.00  & \phn 56.5  &  4.6  &    4.3  &  11.8  &  8.1  \\
C18.64$-$0.29  &  18.64  &  $-$0.29  & \phn 71.1  &  4.1  &    4.9  &  11.2  &  8.1  \\
U18.66$-$0.06  &  18.66  &  $-$0.06  & \phn 44.1  &  5.2  &    3.6  &  12.5  &  8.1  \\
D18.79+0.14  &  18.79  &  $+$0.14  & \phn 63.5  &  4.4  &    4.6  &  11.5  &  8.0  \\
C18.88$-$0.49  &  18.88  &  $-$0.49  & \phn 65.5  &  4.3  &    4.7  &  11.4  &  8.0  \\
C18.95$-$0.02  &  18.95  &  $-$0.02  & \phn 52.3  &  4.9  &    4.0  &  12.1  &  8.0  \\
C19.04$-$0.43  &  19.04  &  $-$0.43  & \phn 65.8  &  4.4  &    4.7  &  11.4  &  8.0  \\
C19.05$-$0.59  &  19.05  &  $-$0.59  & \phn 68.2  &  4.3  &    4.8  &  11.3  &  8.0  \\
U19.07$-$0.27  &  19.07  &  $-$0.27  & \phn 64.2  &  4.4  &    4.6  &  11.5  &  8.0  \\
U19.49+0.14  &  19.49  &  $+$0.14  & \phn 19.8  &  7.0  &    1.7  &  14.4  &  8.0  \\
U19.60$-$0.90  &  19.60  &  $-$0.90  & \phn 38.7  &  5.6  &    3.2  &  12.9  &  8.0  \\
C19.61$-$0.13  &  19.61  &  $-$0.13  & \phn 58.6  &  4.7  &    4.3  &  11.7  &  8.0  \\
U19.61$-$0.24  &  19.61  &  $-$0.24  & \phn 41.0  &  5.5  &    3.3  &  12.7  &  8.0  \\
U19.68$-$0.13  &  19.68  &  $-$0.13  & \phn 55.0  &  4.8  &    4.1  &  11.9  &  8.0  \\
U20.08$-$0.14  &  20.08  &  $-$0.14  & \phn 42.2  &  5.5  &    3.3  &  12.6  &  8.0  \\
D20.21$-$0.27  &  20.21  &  $-$0.27  & \phn 67.3  &  4.4  &    4.7  &  11.3  &  8.0  \\
C20.68$-$0.14  &  20.68  &  $-$0.14  & \phn 55.2  &  4.9  &    4.0  &  11.9  &  7.9  \\
C20.73$-$0.09  &  20.73  &  $-$0.09  & \phn 56.3  &  4.9  &    4.1  &  11.8  &  7.9  \\
C20.99+0.09  &  20.99  &  $+$0.09  & \phn 18.6  &  7.2  &    1.4  &  14.4  &  7.9  \\
D21.14$-$0.30  &  21.14  &  $-$0.30  & \phn 38.5  &  5.8  &    3.0  &  12.9  &  7.9  \\
U21.42$-$0.54  &  21.42  &  $-$0.54  & \phn 70.2  &  4.5  &    4.7  &  11.1  &  7.9  \\
D21.56$-$0.11a  &  21.56  &  $-$0.11  & \phn 73.3  &  4.4  &    4.8  &  11.0  &  7.9  \\
D21.56$-$0.11b  &  21.56  &  $-$0.11  & 117.2  &  3.3  &    6.8  &  \phn 9.1  &  7.9  \\
D21.67$-$0.26  &  21.67  &  $-$0.26  & \phn 70.1  &  4.5  &    4.7  &  11.1  &  7.9  \\
U21.87+0.01  &  21.87  &  $+$0.01  & \phn 26.9  &  6.6  &    2.1  &  13.7  &  7.9  \\
C21.90$-$0.37  &  21.90  &  $-$0.37  & \phn 79.5  &  4.2  &    5.1  &  10.7  &  7.9  \\
D22.31$-$0.05  &  22.31  &  $-$0.05  & \phn 83.4  &  4.2  &    5.2  &  10.5  &  7.9  \\
U22.36+0.06  &  22.36  &  $+$0.06  & \phn 82.5  &  4.2  &    5.2  &  10.5  &  7.9  \\
C22.76$-$0.49  &  22.76  &  $-$0.49  & \phn 74.8  &  4.5  &    4.8  &  10.8  &  7.8  \\
C22.95$-$0.32  &  22.95  &  $-$0.32  & \phn 70.9  &  4.6  &    4.6  &  11.0  &  7.8  \\
C22.98$-$0.36  &  22.98  &  $-$0.36  & \phn 74.1  &  4.5  &    4.8  &  10.9  &  7.8  \\
D23.00+0.22  &  23.00  &  $+$0.22  & \phn 97.9  &  3.9  &    5.9  &  \phn 9.8  &  7.8  \\
C23.12+0.56  &  23.12  &  $+$0.56  & \phn 29.5  &  6.5  &    2.2  &  13.4  &  7.8  \\
U23.20+0.00a  &  23.20  &  $+$0.00  & \phn 22.4  &  7.0  &    1.6  &  14.0  &  7.8  \\
U23.20+0.00b  &  23.20  &  $+$0.00  & \phn 90.7  &  4.1  &    5.5  &  10.1  &  7.8  \\
C23.24$-$0.24  &  23.24  &  $-$0.24  & \phn 76.1  &  4.5  &    4.9  &  10.8  &  7.8  \\
U23.27+0.08  &  23.27  &  $+$0.08  & \phn 78.2  &  4.4  &    5.0  &  10.6  &  7.8  \\
D23.28+0.30  &  23.28  &  $+$0.30  & 108.8  &  3.7  &    6.4  &  \phn 9.2  &  7.8  \\
U23.43$-$0.21  &  23.43  &  $-$0.21  & 101.1  &  3.8  &    6.0  &  \phn 9.6  &  7.8  \\
U23.46$-$0.20  &  23.46  &  $-$0.20  & \phn 99.0  &  3.9  &    5.9  &  \phn 9.7  &  7.8  \\
C23.54$-$0.04  &  23.54  &  $-$0.04  & \phn 91.3  &  4.1  &    5.6  &  10.0  &  7.8  \\
D23.61$-$0.38  &  23.61  &  $-$0.38  & \phn 90.1  &  4.1  &    5.5  &  10.1  &  7.8  \\
U23.71+0.17  &  23.71  &  $+$0.17  & 103.8  &  3.8  &    6.1  &  \phn 9.4  &  7.8  \\
U23.71$-$0.20  &  23.71  &  $-$0.20  & \phn 76.5  &  4.5  &    4.9  &  10.7  &  7.8  \\
C23.82+0.22  &  23.82  &  $+$0.22  & 107.4  &  3.7  &    6.3  &  \phn 9.2  &  7.8  \\
D23.82+0.40  &  23.82  &  $+$0.40  & \phn 85.9  &  4.2  &    5.3  &  10.3  &  7.8  \\
U23.87$-$0.12  &  23.87  &  $-$0.12  & \phn 73.8  &  4.6  &    4.7  &  10.8  &  7.8  \\
C23.91+0.07a  &  23.91  &  $+$0.07  & \phn 32.8  &  6.4  &    2.4  &  13.1  &  7.8  \\
C23.91+0.07b  &  23.91  &  $+$0.07  & 103.4  &  3.8  &    6.1  &  \phn 9.4  &  7.8  \\
U23.96+0.15  &  23.96  &  $+$0.15  & \phn 78.9  &  4.4  &    5.0  &  10.6  &  7.8  \\
C24.00$-$0.10  &  24.00  &  $-$0.10  & \phn 75.8  &  4.5  &    4.8  &  10.7  &  7.8  \\
C24.13$-$0.07  &  24.13  &  $-$0.07  & \phn 86.9  &  4.2  &    5.3  &  10.2  &  7.8  \\
C24.14+0.12  &  24.14  &  $+$0.12  & 114.5  &  3.6  &    6.8  &  \phn 8.7  &  7.8  \\
D24.14+0.43  &  24.14  &  $+$0.43  & \phn 98.4  &  4.0  &    5.9  &  \phn 9.6  &  7.8  \\
C24.19+0.20  &  24.19  &  $+$0.20  & 111.9  &  3.7  &    6.6  &  \phn 8.9  &  7.8  \\
C24.22$-$0.05  &  24.22  &  $-$0.05  & \phn 82.0  &  4.4  &    5.1  &  10.4  &  7.8  \\
C24.30$-$0.15a  &  24.30  &  $-$0.15  & \phn 55.5  &  5.3  &    3.8  &  11.7  &  7.7  \\
C24.30$-$0.15b  &  24.30  &  $-$0.15  & \phn 94.4  &  4.1  &    5.7  &  \phn 9.8  &  7.7  \\
C24.39+0.07  &  24.39  &  $+$0.07  & 110.0  &  3.7  &    6.5  &  \phn 9.0  &  7.7  \\
U24.40$-$0.19  &  24.40  &  $-$0.19  & \phn 55.2  &  5.3  &    3.8  &  11.7  &  7.7  \\
C24.46$-$0.25  &  24.46  &  $-$0.25  & \phn 98.5  &  4.0  &    5.9  &  \phn 9.6  &  7.7  \\
C24.47+0.49  &  24.47  &  $+$0.49  & \phn 99.8  &  3.9  &    5.9  &  \phn 9.5  &  7.7  \\
C24.48+0.21  &  24.48  &  $+$0.21  & 115.7  &  3.6  &    6.9  &  \phn 8.6  &  7.7  \\
U24.50$-$0.04  &  24.50  &  $-$0.04  & 108.1  &  3.8  &    6.4  &  \phn 9.1  &  7.7  \\
U24.51$-$0.22a  &  24.51  &  $-$0.22  & \phn 44.3  &  5.8  &    3.1  &  12.3  &  7.7  \\
U24.51$-$0.22b  &  24.51  &  $-$0.22  & \phn 96.4  &  4.0  &    5.8  &  \phn 9.7  &  7.7  \\
U24.68$-$0.16a  &  24.68  &  $-$0.16  & \phn 44.0  &  5.8  &    3.1  &  12.4  &  7.7  \\
U24.68$-$0.16b  &  24.68  &  $-$0.16  & 111.1  &  3.7  &    6.6  &  \phn 8.9  &  7.7  \\
C24.72$-$0.09  &  24.72  &  $-$0.09  & 109.7  &  3.8  &    6.5  &  \phn 8.9  &  7.7  \\
U24.75$-$0.20a  &  24.75  &  $-$0.20  & \phn 43.7  &  5.9  &    3.1  &  12.4  &  7.7  \\
U24.75$-$0.20b  &  24.75  &  $-$0.20  & \phn 83.5  &  4.4  &    5.2  &  10.3  &  7.7  \\
D24.78$-$0.40a  &  24.78  &  $-$0.40  & \phn 49.5  &  5.6  &    3.4  &  12.0  &  7.7  \\
D24.78$-$0.40b  &  24.78  &  $-$0.40  & 111.5  &  3.7  &    6.6  &  \phn 8.8  &  7.7  \\
C24.81+0.10  &  24.81  &  $+$0.10  & 108.6  &  3.8  &    6.4  &  \phn 9.0  &  7.7  \\
D24.91+0.43a  &  24.91  &  $+$0.43  & \phn 43.8  &  5.9  &    3.1  &  12.4  &  7.7  \\
D24.91+0.43b  &  24.91  &  $+$0.43  & 104.6  &  3.9  &    6.2  &  \phn 9.2  &  7.7  \\
U25.16+0.06  &  25.16  &  $+$0.06  & \phn 47.0  &  5.7  &    3.2  &  12.1  &  7.7  \\
C25.26$-$0.32  &  25.26  &  $-$0.32  & \phn 63.7  &  5.1  &    4.2  &  11.2  &  7.7  \\
C25.29+0.31  &  25.29  &  $+$0.31  & \phn 39.6  &  6.1  &    2.8  &  12.6  &  7.7  \\
U25.38$-$0.18  &  25.38  &  $-$0.18  & \phn 57.1  &  5.3  &    3.8  &  11.5  &  7.7  \\
C25.39$-$0.35  &  25.39  &  $-$0.35  & \phn 62.1  &  5.1  &    4.1  &  11.3  &  7.7  \\
U25.40$-$0.14  &  25.40  &  $-$0.14  & \phn 98.4  &  4.1  &    5.9  &  \phn 9.5  &  7.7  \\
C25.41$-$0.25  &  25.41  &  $-$0.25  & \phn 67.6  &  4.9  &    4.4  &  11.0  &  7.7  \\
U25.46$-$0.21  &  25.46  &  $-$0.21  & 113.2  &  3.7  &    6.8  &  \phn 8.5  &  7.7  \\
U25.72+0.05a  &  25.72  &  $+$0.05  & \phn 53.3  &  5.5  &    3.6  &  11.7  &  7.7  \\
U25.72+0.05b  &  25.72  &  $+$0.05  & 102.0  &  4.0  &    6.1  &  \phn 9.2  &  7.7  \\
C25.77+0.21  &  25.77  &  $+$0.21  & 110.8  &  3.8  &    6.7  &  \phn 8.6  &  7.7  \\
U25.80$-$0.15  &  25.79  &  $-$0.14  & 112.1  &  3.8  &    6.8  &  \phn 8.5  &  7.7  \\
U25.80+0.24  &  25.80  &  $+$0.24  & 119.5  &  3.7  &    7.7  &  \phn 7.7  &  7.7  \\
D25.94+0.10  &  25.94  &  $+$0.10  & 104.0  &  4.0  &    6.2  &  \phn 9.1  &  7.6  \\
C26.10$-$0.07a  &  26.10  &  $-$0.07  & \phn 29.3  &  6.8  &    2.0  &  13.3  &  7.6  \\
C26.10$-$0.07b  &  26.10  &  $-$0.07  & 104.0  &  4.0  &    6.2  &  \phn 9.0  &  7.6  \\
D26.43+0.61  &  26.43  &  $+$0.61  & \phn 88.6  &  4.4  &    5.4  &  \phn 9.8  &  7.6  \\
C26.54+0.42  &  26.54  &  $+$0.42  & \phn 88.4  &  4.4  &    5.4  &  \phn 9.8  &  7.6  \\
C26.56$-$0.31  &  26.56  &  $-$0.31  & 104.2  &  4.0  &    6.3  &  \phn 8.9  &  7.6  \\
C26.60+0.09  &  26.60  &  $+$0.09  & 102.5  &  4.1  &    6.2  &  \phn 9.0  &  7.6  \\
D26.60$-$0.11  &  26.60  &  $-$0.11  & \phn 69.2  &  5.0  &    4.4  &  10.8  &  7.6  \\
U26.60$-$0.02a  &  26.60  &  $-$0.02  & \phn 21.6  &  7.3  &    1.4  &  13.8  &  7.6  \\
U26.60$-$0.02b  &  26.60  &  $-$0.02  & \phn 69.0  &  5.0  &    4.4  &  10.8  &  7.6  \\
C26.98$-$0.07  &  26.98  &  $-$0.07  & \phn 79.9  &  4.7  &    4.9  &  10.2  &  7.6  \\
U27.19$-$0.08a  &  27.19  &  $-$0.08  & \phn 27.8  &  6.9  &    1.8  &  13.3  &  7.6  \\
U27.19$-$0.08b  &  27.19  &  $-$0.08  & \phn 93.7  &  4.3  &    5.7  &  \phn 9.4  &  7.6  \\
U27.28+0.15  &  27.28  &  $+$0.15  & \phn 36.3  &  6.4  &    2.5  &  12.7  &  7.6  \\
C27.31$-$0.14  &  27.31  &  $-$0.14  & \phn 92.3  &  4.4  &    5.6  &  \phn 9.5  &  7.6  \\
C27.49+0.19  &  27.49  &  $+$0.19  & \phn 34.0  &  6.6  &    2.3  &  12.8  &  7.5  \\
U27.98+0.08  &  27.98  &  $+$0.08  & \phn 76.6  &  4.8  &    4.8  &  10.3  &  7.5  \\
D28.00+0.32  &  28.00  &  $+$0.32  & \phn 92.7  &  4.4  &    5.6  &  \phn 9.4  &  7.5  \\
D28.00$-$0.03  &  28.00  &  $-$0.03  & \phn 99.9  &  4.2  &    6.1  &  \phn 8.9  &  7.5  \\
D28.15+0.15  &  28.15  &  $+$0.15  & \phn 89.2  &  4.5  &    5.4  &  \phn 9.6  &  7.5  \\
U28.20$-$0.05  &  28.20  &  $-$0.05  & 100.3  &  4.2  &    6.1  &  \phn 8.8  &  7.5  \\
U28.25+0.01  &  28.25  &  $+$0.01  & 110.3  &  4.0  &    7.4  &  \phn 7.6  &  7.5  \\
U28.29$-$0.36  &  28.29  &  $-$0.36  & \phn 44.8  &  6.1  &    3.0  &  12.0  &  7.5  \\
C28.31$-$0.02a  &  28.31  &  $-$0.02  & \phn 35.8  &  6.5  &    2.4  &  12.6  &  7.5  \\
C28.31$-$0.02b  &  28.31  &  $-$0.02  & \phn 92.4  &  4.4  &    5.6  &  \phn 9.3  &  7.5  \\
D28.40+0.48  &  28.40  &  $+$0.48  & \phn 89.8  &  4.5  &    5.5  &  \phn 9.5  &  7.5  \\
C28.44+0.00  &  28.44  &  $+$0.00  & \phn 96.9  &  4.3  &    5.9  &  \phn 9.0  &  7.5  \\
U28.60$-$0.36  &  28.60  &  $-$0.36  & \phn 89.0  &  4.5  &    5.4  &  \phn 9.5  &  7.5  \\
U28.61+0.02a  &  28.61  &  $+$0.02  & 101.7  &  4.2  &    6.3  &  \phn 8.6  &  7.5  \\
U28.61+0.02b  &  28.61  &  $+$0.02  & \phn 96.5  &  4.4  &    5.9  &  \phn 9.0  &  7.5  \\
C28.64+0.19  &  28.64  &  $+$0.19  & 103.8  &  4.2  &    6.5  &  \phn 8.4  &  7.5  \\
C28.66+0.03  &  28.66  &  $+$0.03  & 102.4  &  4.2  &    6.3  &  \phn 8.6  &  7.5  \\
C28.79+0.25  &  28.79  &  $+$0.25  & \phn 98.8  &  4.3  &    6.1  &  \phn 8.8  &  7.4  \\
C28.80+0.17  &  28.80  &  $+$0.17  & 107.6  &  4.1  &    7.0  &  \phn 7.9  &  7.4  \\
C28.82$-$0.23  &  28.82  &  $-$0.23  & \phn 90.6  &  4.5  &    5.5  &  \phn 9.4  &  7.4  \\
U28.86+0.06  &  28.86  &  $+$0.06  & 101.7  &  4.3  &    6.3  &  \phn 8.6  &  7.4  \\
C28.98$-$0.60  &  28.98  &  $-$0.60  & \phn 52.6  &  5.8  &    3.4  &  11.5  &  7.4  \\
D29.14+0.43  &  29.14  &  $+$0.43  & \phn 21.9  &  7.4  &    1.3  &  13.6  &  7.4  \\
D29.14$-$0.04  &  29.14  &  $-$0.04  & \phn 52.4  &  5.8  &    3.4  &  11.5  &  7.4  \\
D29.21$-$0.05  &  29.21  &  $-$0.05  & \phn 61.7  &  5.4  &    3.9  &  10.9  &  7.4  \\
U29.96$-$0.02  &  29.96  &  $-$0.02  & \phn 91.3  &  4.6  &    5.6  &  \phn 9.1  &  7.4  \\
D30.00$-$0.60a  &  30.00  &  $-$0.60  & \phn 42.6  &  6.3  &    2.7  &  12.0  &  7.4  \\
D30.00$-$0.60b  &  30.00  &  $-$0.60  & \phn 93.2  &  4.5  &    5.8  &  \phn 9.0  &  7.4  \\
D30.06$-$0.33  &  30.06  &  $-$0.33  & 101.3  &  4.4  &    6.5  &  \phn 8.2  &  7.4  \\
D30.07$-$0.16  &  30.07  &  $-$0.16  & \phn 98.2  &  4.4  &    6.2  &  \phn 8.5  &  7.4  \\
C30.20$-$0.15  &  30.23  &  $-$0.15  & \phn 99.4  &  4.4  &    6.3  &  \phn 8.4  &  7.3  \\
C30.28$-$0.02  &  30.28  &  $-$0.02  & \phn 97.9  &  4.4  &    6.2  &  \phn 8.5  &  7.3  \\
D30.37$-$0.49  &  30.37  &  $-$0.49  & 101.8  &  4.4  &    6.6  &  \phn 8.1  &  7.3  \\
U30.38$-$0.11  &  30.38  &  $-$0.11  & \phn 99.8  &  4.4  &    6.4  &  \phn 8.3  &  7.3  \\
C30.40$-$0.24  &  30.40  &  $-$0.24  & 102.5  &  4.3  &    6.7  &  \phn 8.0  &  7.3  \\
C30.47$-$0.04a  &  30.47  &  $-$0.04  & \phn 44.8  &  6.2  &    2.9  &  11.8  &  7.3  \\
C30.47$-$0.04b  &  30.47  &  $-$0.04  & \phn 99.7  &  4.4  &    6.4  &  \phn 8.3  &  7.3  \\
D30.47+0.43  &  30.47  &  $+$0.43  & \phn 57.7  &  5.7  &    3.7  &  11.0  &  7.3  \\
D30.50$-$0.29  &  30.50  &  $-$0.29  & 107.3  &  4.3  &    7.3  &  \phn 7.3  &  7.3  \\
D30.54$-$0.45  &  30.54  &  $-$0.45  & 106.5  &  4.3  &    7.3  &  \phn 7.3  &  7.3  \\
U30.54+0.02  &  30.54  &  $+$0.02  & \phn 46.1  &  6.1  &    2.9  &  11.7  &  7.3  \\
C30.60$-$0.11  &  30.60  &  $-$0.11  & 102.5  &  4.4  &    6.8  &  \phn 7.8  &  7.3  \\
C30.69$-$0.26  &  30.69  &  $-$0.26  & \phn 98.5  &  4.5  &    6.3  &  \phn 8.3  &  7.3  \\
C30.78$-$0.03  &  30.78  &  $-$0.03  & \phn 91.6  &  4.6  &    5.7  &  \phn 8.9  &  7.3  \\
C30.83$-$0.19  &  30.83  &  $-$0.19  & 100.9  &  4.4  &    6.6  &  \phn 8.0  &  7.3  \\
U30.84$-$0.11a  &  30.84  &  $-$0.11  & \phn 47.6  &  6.1  &    3.0  &  11.6  &  7.3  \\
U30.84$-$0.11b  &  30.84  &  $-$0.11  & 101.2  &  4.4  &    6.7  &  \phn 7.9  &  7.3  \\
U30.87+0.11a  &  30.87  &  $+$0.11  & \phn 36.3  &  6.6  &    2.3  &  12.3  &  7.3  \\
U30.87+0.11b  &  30.87  &  $+$0.11  & 102.9  &  4.4  &    7.0  &  \phn 7.6  &  7.3  \\
C30.95+0.08  &  30.95  &  $+$0.08  & 102.0  &  4.4  &    6.8  &  \phn 7.7  &  7.3  \\
D31.00$-$0.04  &  31.00  &  $-$0.04  & 101.2  &  4.4  &    6.7  &  \phn 7.9  &  7.3  \\
C31.05+0.48  &  31.05  &  $+$0.48  & \phn 27.9  &  7.1  &    1.7  &  12.9  &  7.3  \\
U31.07+0.05  &  31.07  &  $+$0.05  & \phn 33.6  &  6.8  &    2.1  &  12.5  &  7.3  \\
C31.13+0.28  &  31.13  &  $+$0.28  & 104.7  &  4.4  &    7.3  &  \phn 7.3  &  7.3  \\
C31.17$-$0.13  &  31.17  &  $-$0.13  & \phn 41.4  &  6.4  &    2.6  &  11.9  &  7.3  \\
U31.24$-$0.11  &  31.24  &  $-$0.11  & \phn 29.9  &  7.0  &    1.8  &  12.7  &  7.3  \\
U31.28+0.06  &  31.28  &  $+$0.06  & 104.7  &  4.4  &    7.3  &  \phn 7.3  &  7.3  \\
U31.40$-$0.26  &  31.40  &  $-$0.26  & \phn 86.2  &  4.8  &    5.4  &  \phn 9.1  &  7.3  \\
U31.41+0.31  &  31.41  &  $+$0.31  & 100.9  &  4.5  &    6.8  &  \phn 7.7  &  7.3  \\
C31.58+0.10  &  31.58  &  $+$0.10  & \phn 99.9  &  4.5  &    6.7  &  \phn 7.8  &  7.2  \\
D31.60$-$0.23a  &  31.60  &  $-$0.23  & \phn 41.6  &  6.4  &    2.6  &  11.9  &  7.2  \\
D31.60$-$0.23b  &  31.60  &  $-$0.23  & \phn 98.7  &  4.5  &    6.5  &  \phn 8.0  &  7.2  \\
D31.65$-$0.65  &  31.65  &  $-$0.65  & \phn 80.3  &  5.0  &    5.0  &  \phn 9.5  &  7.2  \\
D31.85$-$0.33  &  31.85  &  $-$0.33  & \phn 44.4  &  6.3  &    2.8  &  11.6  &  7.2  \\
U32.11+0.09  &  32.11  &  $+$0.09  & \phn 93.0  &  4.7  &    6.0  &  \phn 8.4  &  7.2  \\
U32.15+0.13  &  32.15  &  $+$0.13  & \phn 95.0  &  4.6  &    6.2  &  \phn 8.2  &  7.2  \\
D32.21$-$0.04  &  32.21  &  $-$0.04  & \phn 44.2  &  6.3  &    2.8  &  11.6  &  7.2  \\
D32.38+0.10a  &  32.38  &  $+$0.10  & \phn 45.7  &  6.3  &    2.9  &  11.5  &  7.2  \\
D32.38+0.10b  &  32.38  &  $+$0.10  & \phn 92.1  &  4.7  &    5.9  &  \phn 8.4  &  7.2  \\
U32.80+0.19  &  32.80  &  $+$0.19  & \phn 16.9  &  7.9  &    0.7  &  13.6  &  7.1  \\
U32.99+0.04  &  32.99  &  $+$0.04  & \phn 89.0  &  4.8  &    5.7  &  \phn 8.6  &  7.1  \\
U33.13$-$0.09  &  33.13  &  $-$0.09  & \phn 87.4  &  4.9  &    5.6  &  \phn 8.7  &  7.1  \\
U33.20$-$0.01  &  33.20  &  $-$0.01  & 105.8  &  4.7  &    7.1  &  \phn 7.1  &  7.1  \\
C33.42+0.00  &  33.42  &  $+$0.00  & \phn 76.5  &  5.2  &    4.8  &  \phn 9.4  &  7.1  \\
U33.81$-$0.19  &  33.81  &  $-$0.19  & \phn 40.3  &  6.6  &    2.5  &  11.7  &  7.1  \\
U33.92+0.11  &  33.92  &  $+$0.11  & \phn 99.0  &  4.7  &    7.1  &  \phn 7.1  &  7.1  \\
D33.94$-$0.04  &  33.94  &  $-$0.04  & \phn 57.2  &  5.9  &    3.6  &  10.5  &  7.1  \\
U34.09+0.44  &  34.09  &  $+$0.44  & \phn 32.6  &  7.0  &    1.9  &  12.2  &  7.0  \\
U34.26+0.15  &  34.26  &  $+$0.15  & \phn 54.0  &  6.0  &    3.4  &  10.7  &  7.0  \\
U34.40+0.23  &  34.40  &  $+$0.23  & \phn 60.1  &  5.8  &    3.7  &  10.3  &  7.0  \\
D34.75+0.02a  &  34.75  &  $+$0.02  & \phn 54.7  &  6.0  &    3.4  &  10.6  &  7.0  \\
D34.75+0.02b  &  34.75  &  $+$0.02  & \phn 86.0  &  5.0  &    5.6  &  \phn 8.3  &  7.0  \\
C34.76$-$0.68  &  34.76  &  $-$0.68  & \phn 52.1  &  6.1  &    3.2  &  10.7  &  7.0  \\
C34.93$-$0.02  &  34.93  &  $-$0.02  & \phn 45.6  &  6.4  &    2.8  &  11.1  &  7.0  \\
U35.02+0.35  &  35.02  &  $+$0.35  & \phn 57.2  &  5.9  &    3.6  &  10.4  &  7.0  \\
U35.05$-$0.52  &  35.05  &  $-$0.52  & \phn 48.0  &  6.3  &    3.0  &  11.0  &  7.0  \\
D35.29+0.83  &  35.29  &  $+$0.83  & \phn 76.1  &  5.3  &    4.8  &  \phn 9.0  &  6.9  \\
U35.47+0.14  &  35.47  &  $+$0.14  & \phn 80.9  &  5.2  &    5.2  &  \phn 8.6  &  6.9  \\
U35.57+0.07  &  35.57  &  $+$0.07  & \phn 51.8  &  6.2  &    3.2  &  10.6  &  6.9  \\
U35.58$-$0.03  &  35.58  &  $-$0.03  & \phn 51.8  &  6.2  &    3.2  &  10.6  &  6.9  \\
C35.59$-$0.49  &  35.59  &  $-$0.49  & \phn 56.0  &  6.0  &    3.5  &  10.4  &  6.9  \\
D35.67$-$0.85  &  35.67  &  $-$0.85  & \phn 60.7  &  5.9  &    3.8  &  10.0  &  6.9  \\
U35.67$-$0.04  &  35.67  &  $-$0.04  & \phn 51.9  &  6.2  &    3.2  &  10.6  &  6.9  \\
C36.29+0.73  &  36.29  &  $+$0.73  & \phn 76.5  &  5.4  &    4.9  &  \phn 8.8  &  6.8  \\
U36.40+0.02  &  36.40  &  $+$0.02  & \phn 53.3  &  6.2  &    3.3  &  10.4  &  6.8  \\
C36.46$-$0.18  &  36.46  &  $-$0.18  & \phn 72.7  &  5.5  &    4.7  &  \phn 9.0  &  6.8  \\
D36.91+0.49  &  36.91  &  $+$0.49  & \phn 47.0  &  6.4  &    2.9  &  10.7  &  6.8  \\
D37.08$-$0.24  &  37.08  &  $-$0.24  & \phn 81.3  &  5.3  &    5.5  &  \phn 8.1  &  6.8  \\
D37.18$-$0.44  &  37.18  &  $-$0.44  & \phn 36.1  &  6.9  &    2.1  &  11.4  &  6.8  \\
U37.20$-$0.43  &  37.20  &  $-$0.43  & \phn 38.0  &  6.9  &    2.2  &  11.3  &  6.8  \\
C37.35+0.69  &  37.35  &  $+$0.69  & \phn 45.6  &  6.5  &    2.8  &  10.8  &  6.8  \\
D37.37$-$0.07  &  37.37  &  $-$0.07  & \phn 53.2  &  6.2  &    3.3  &  10.2  &  6.8  \\
U37.37$-$0.24  &  37.37  &  $-$0.24  & \phn 39.4  &  6.8  &    2.3  &  11.2  &  6.8  \\
D37.44$-$0.04  &  37.44  &  $-$0.04  & \phn 53.0  &  6.2  &    3.3  &  10.2  &  6.8  \\
U37.55$-$0.11  &  37.55  &  $-$0.11  & \phn 48.9  &  6.4  &    3.0  &  10.5  &  6.7  \\
C37.64$-$0.11  &  37.64  &  $-$0.11  & \phn 52.3  &  6.3  &    3.2  &  10.2  &  6.7  \\
C37.67+0.13  &  37.67  &  $+$0.13  & \phn 88.9  &  5.2  &    6.7  &  \phn 6.7  &  6.7  \\
U37.75$-$0.10  &  37.75  &  $-$0.10  & \phn 49.7  &  6.4  &    3.0  &  10.4  &  6.7  \\
U37.76$-$0.20  &  37.76  &  $-$0.20  & \phn 65.8  &  5.8  &    4.2  &  \phn 9.3  &  6.7  \\
U37.87$-$0.40  &  37.87  &  $-$0.40  & \phn 59.2  &  6.0  &    3.7  &  \phn 9.7  &  6.7  \\
C38.05$-$0.04  &  38.05  &  $-$0.04  & \phn 58.3  &  6.1  &    3.6  &  \phn 9.7  &  6.7  \\
D38.31+0.14  &  38.31  &  $+$0.14  & \phn 83.7  &  5.3  &    6.3  &  \phn 7.0  &  6.7  \\
D38.31$-$0.17a  &  38.31  &  $-$0.17  & \phn 55.9  &  6.2  &    3.5  &  \phn 9.9  &  6.7  \\
D38.31$-$0.17b  &  38.31  &  $-$0.17  & \phn 58.9  &  6.1  &    3.7  &  \phn 9.6  &  6.7  \\
U39.25$-$0.07  &  39.25  &  $-$0.07  & \phn 23.0  &  7.7  &    1.1  &  12.1  &  6.6  \\
D39.62$-$0.09  &  39.62  &  $-$0.09  & \phn 27.9  &  7.4  &    1.4  &  11.6  &  6.5  \\
U40.42+0.70  &  40.42  &  $+$0.70  & \phn 20.1  &  7.9  &    0.8  &  12.1  &  6.5  \\
D40.95$-$0.57  &  40.95  &  $-$0.57  & \phn 60.9  &  6.1  &    3.9  &  \phn 8.9  &  6.4  \\
C41.10$-$0.21  &  41.10  &  $-$0.21  & \phn 59.4  &  6.2  &    3.8  &  \phn 9.0  &  6.4  \\
C41.24+0.37  &  41.24  &  $+$0.37  & \phn 71.3  &  5.8  &    5.0  &  \phn 7.8  &  6.4  \\
C41.52+0.03  &  41.52  &  $+$0.03  & \phn 17.7  &  8.1  &    0.6  &  12.1  &  6.4  \\
U41.74+0.10  &  41.74  &  $+$0.10  & \phn 11.1  &  8.5  &    0.0  &  12.6  &  6.3  \\
D41.91$-$0.12  &  41.91  &  $-$0.12  & \phn 18.1  &  8.0  &    0.6  &  12.0  &  6.3  \\
C42.11$-$0.62  &  42.11  &  $-$0.62  & \phn 66.0  &  6.0  &    4.5  &  \phn 8.1  &  6.3  \\
U42.11$-$0.44  &  42.11  &  $-$0.44  & \phn 53.4  &  6.4  &    3.4  &  \phn 9.2  &  6.3  \\
D42.20+0.04  &  42.20  &  $+$0.04  & \phn 57.5  &  6.3  &    3.7  &  \phn 8.9  &  6.3  \\
D42.40$-$0.38  &  42.40  &  $-$0.38  & \phn 65.0  &  6.0  &    4.4  &  \phn 8.1  &  6.3  \\
U42.42$-$0.27  &  42.42  &  $-$0.27  & \phn 61.5  &  6.1  &    4.1  &  \phn 8.5  &  6.3  \\
C42.57$-$0.14  &  42.57  &  $-$0.14  & \phn 67.2  &  6.0  &    4.7  &  \phn 7.8  &  6.3  \\
U43.17+0.00  &  43.17  &  $+$0.00  & \phn \phn 7.4  &  8.5  &  0.1  &  12.7  &  6.2  \\
U43.18$-$0.52  &  43.18  &  $-$0.52  & \phn 59.1  &  6.2  &    3.9  &  \phn 8.5  &  6.2  \\
U43.24$-$0.05  &  43.24  &  $-$0.05  & \phn \phn 9.4  &  8.5  &  0.1  &  12.5  &  6.2  \\
U43.80$-$0.13  &  43.80  &  $-$0.13  & \phn 43.3  &  6.9  &    2.6  &  \phn 9.7  &  6.1  \\
U43.89$-$0.78  &  43.89  &  $-$0.78  & \phn 53.4  &  6.5  &    3.4  &  \phn 8.8  &  6.1  \\
U44.26+0.10  &  44.26  &  $+$0.10  & \phn 59.6  &  6.3  &    4.1  &  \phn 8.1  &  6.1  \\
D44.79$-$0.49  &  44.79  &  $-$0.49  & \phn 44.8  &  6.8  &    2.7  &  \phn 9.3  &  6.0  \\
D44.98$-$0.65  &  44.98  &  $-$0.65  & \phn 67.3  &  6.0  &    5.3  &  \phn 6.7  &  6.0  \\
U45.07+0.13  &  45.07  &  $+$0.13  & \phn 59.2  &  6.3  &    4.1  &  \phn 7.9  &  6.0  \\
U45.12+0.13  &  45.12  &  $+$0.13  & \phn 56.7  &  6.4  &    3.8  &  \phn 8.2  &  6.0  \\
U45.45+0.06  &  45.45  &  $+$0.06  & \phn 55.6  &  6.5  &    3.7  &  \phn 8.2  &  6.0  \\
C45.48+0.13  &  45.48  &  $+$0.13  & \phn 56.0  &  6.4  &    3.8  &  \phn 8.1  &  6.0  \\
U45.82$-$0.29  &  45.82  &  $-$0.29  & \phn 61.2  &  6.3  &    4.4  &  \phn 7.4  &  5.9  \\
U45.93$-$0.40  &  45.93  &  $-$0.40  & \phn 63.9  &  6.2  &    4.9  &  \phn 6.9  &  5.9  \\
C46.50$-$0.25  &  46.50  &  $-$0.25  & \phn 57.2  &  6.4  &    4.0  &  \phn 7.7  &  5.8  \\
U48.61+0.02  &  48.61  &  $+$0.02  & \phn 18.1  &  8.2  &    0.5  &  10.7  &  5.6  \\
U48.63+0.23  &  48.63  &  $+$0.23  & \phn \phn 9.4  &  8.5  &  0.1  &  11.5  &  5.6  \\
C48.93$-$0.29  &  48.93  &  $-$0.29  & \phn 66.5  &  6.4  &    5.6  &  \phn 5.6  &  5.6  \\
C49.00$-$0.30  &  49.00  &  $-$0.30  & \phn 65.5  &  6.4  &    5.6  &  \phn 5.6  &  5.6  \\
C49.06$-$0.26  &  49.06  &  $-$0.26  & \phn 64.1  &  6.4  &    5.6  &  \phn 5.6  &  5.6  \\
C49.08$-$0.38  &  49.08  &  $-$0.38  & \phn 67.9  &  6.4  &    5.6  &  \phn 5.6  &  5.6  \\
U49.21$-$0.35  &  49.21  &  $-$0.35  & \phn 68.1  &  6.4  &    5.6  &  \phn 5.6  &  5.6  \\
C49.38$-$0.30  &  49.38  &  $-$0.30  & \phn 53.7  &  6.6  &    4.0  &  \phn 7.1  &  5.5  \\
C49.41$-$0.19  &  49.41  &  $-$0.19  & \phn 48.6  &  6.8  &    3.3  &  \phn 7.7  &  5.5  \\
C49.44$-$0.47  &  49.44  &  $-$0.47  & \phn 60.5  &  6.5  &    5.5  &  \phn 5.5  &  5.5  \\
U49.49$-$0.37  &  49.49  &  $-$0.37  & \phn 58.2  &  6.5  &    4.9  &  \phn 6.1  &  5.5  \\
C49.58$-$0.38  &  49.58  &  $-$0.38  & \phn 62.1  &  6.5  &    5.5  &  \phn 5.5  &  5.5  \\
C49.59$-$0.46  &  49.59  &  $-$0.46  & \phn 64.2  &  6.5  &    5.5  &  \phn 5.5  &  5.5  \\
C49.70$-$0.17  &  49.70  &  $-$0.17  & \phn 57.0  &  6.5  &    4.7  &  \phn 6.3  &  5.5  \\
C50.02$-$0.08  &  50.02  &  $-$0.08  & \phn 66.8  &  6.5  &    5.5  &  \phn 5.5  &  5.5  \\
C50.13$-$0.67  &  50.13  &  $-$0.67  & \phn 72.4  &  6.5  &    5.4  &  \phn 5.4  &  5.4  \\
U50.28$-$0.39  &  50.28  &  $-$0.39  & \phn 10.3  &  8.5  &  0.1  &  11.0  &  5.4  \\
U50.32+0.68  &  50.32  &  $+$0.68  & \phn 25.9  &  7.8  &    1.2  &  \phn 9.7  &  5.4  \\
D50.86+0.08  &  50.86  &  $+$0.08  & \phn 42.2  &  7.1  &    2.7  &  \phn 8.0  &  5.4  \\
C51.06+0.16  &  51.06  &  $+$0.16  & \phn 42.9  &  7.1  &    2.8  &  \phn 7.9  &  5.3  \\
D51.17$-$0.74  &  51.17  &  $-$0.74  & \phn 44.3  &  7.0  &    3.0  &  \phn 7.7  &  5.3  \\
C51.36+0.00  &  51.36  &  $+$0.00  & \phn 52.7  &  6.7  &    4.2  &  \phn 6.4  &  5.3  \\
U52.23+0.74  &  52.23  &  $+$0.74  & \phn \phn 3.0  &  8.5  &  0.1  &  11.3  &  5.2  \\
D52.26$-$0.52  &  52.26  &  $-$0.52  & \phn 47.6  &  6.9  &    3.5  &  \phn 6.9  &  5.2  \\
U52.75+0.34  &  52.75  &  $+$0.34  & \phn 16.6  &  8.3  &    0.3  &  \phn 9.9  &  5.1  \\
C52.94$-$0.59  &  52.94  &  $-$0.59  & \phn 43.5  &  7.1  &    3.0  &  \phn 7.2  &  5.1  \\
U53.18+0.16  &  53.18  &  $+$0.16  & \phn \phn 8.3  &  8.5  &  0.1  &  10.6  &  5.1  \\
D53.64+0.24  &  53.64  &  $+$0.24  & \phn 38.0  &  7.3  &    2.4  &  \phn 7.7  &  5.0  \\
U54.10$-$0.06  &  54.10  &  $-$0.06  & \phn 42.8  &  7.2  &    3.0  &  \phn 6.9  &  5.0  \\


==> table2.txt <==
D15.00+0.05a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 13.7  &  \phn \phs 11.9  \\
D15.00+0.05b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D15.64$-$0.24  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.5  &  \phn $-48.3$  \\
C16.31$-$0.16  &  \phn 58  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  A  & \phn 4.1  &  \phn $-11.6$  \\
C16.43$-$0.20  &  \phn 63  &  Y  &  F\phantom{*}  &  B  & &  N*  &  A  & \phn 3.8  &  \phn $-13.4$  \\
D16.61$-$0.32  &  125  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & 12.4  &  \phn $-69.5$  \\
D16.89+0.13  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D17.25$-$0.20a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 4.1  &  \phn $-14.2$  \\
D17.25$-$0.20b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U18.15$-$0.28  &  \phn 55  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.2  &  \phn $-20.4$  \\
C18.19$-$0.40  &  \phn 25  &  N  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 3.6  &  \phn $-25.0$  \\
C18.20$-$0.18  &  100  &  Y  &  F*  &  A  & &  N\phantom{*}  &  A  & 12.4  &  \phn $-39.0$  \\
C18.26$-$0.30  &  \phn 42  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.0  &  \phn $-21.0$  \\
U18.30$-$0.39  &  \phn 49  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  B  & \phn 2.9  &  \phn $-19.4$  \\
U18.46$-$0.00  &  126  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 11.8  &  \phn \phn \phs 0.0  \\
C18.64$-$0.29  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U18.66$-$0.06  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 12.5  &  \phn $-13.1$  \\
D18.79+0.14  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
C18.88$-$0.49  &  \phn 67  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.7  &  \phn $-40.0$  \\
C18.95$-$0.02  &  \phn 45  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.0  &  \phn \phn $-1.4$  \\
C19.04$-$0.43  &  \phn 70  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 4.7  &  \phn $-35.1$  \\
C19.05$-$0.59  &  \phn 65  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 4.8  &  \phn $-49.3$  \\
U19.07$-$0.27  &  \phn 71  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.6  &  \phn $-21.7$  \\
U19.49+0.14  &  123  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 14.4  &  \phn \phs 35.1  \\
U19.60$-$0.90  &  \phn 64  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & 12.9  &  $-202.1$  \\
C19.61$-$0.13  &  119  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.7  &  \phn $-26.6$  \\
U19.61$-$0.24  &  128  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.7  &  \phn $-53.3$  \\
U19.68$-$0.13  &  124  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.9  &  \phn $-27.0$  \\
U20.08$-$0.14  &  120  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.6  &  \phn $-30.9$  \\
D20.21$-$0.27  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
C20.68$-$0.14  &  105  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & 11.9  &  \phn $-29.0$  \\
C20.73$-$0.09  &  125  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.8  &  \phn $-18.6$  \\
C20.99+0.09  &  122  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 14.4  &  \phn \phs 22.7  \\
D21.14$-$0.30  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 12.9  &  \phn $-67.3$  \\
U21.42$-$0.54  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 4.7  &  \phn $-44.3$  \\
D21.56$-$0.11a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 4.8  &  \phn \phn $-9.3$  \\
D21.56$-$0.11b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.1  &  \phn $-17.4$  \\
D21.67$-$0.26  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 4.7  &  \phn $-21.2$  \\
U21.87+0.01  &  119  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 13.7  &  \phn \phn \phs 2.4  \\
C21.90$-$0.37  &  \phn 83  &  Y  &  N\phantom{*}  &  B  & &  F*  &  A  & 10.7  &  \phn $-69.0$  \\
D22.31$-$0.05  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U22.36+0.06  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.2  &  \phn \phn \phs 5.4  \\
C22.76$-$0.49  &  \phn 75  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 4.8  &  \phn $-41.3$  \\
C22.95$-$0.32  &  \phn 78  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  A  & \phn 4.6  &  \phn $-25.9$  \\
C22.98$-$0.36  &  \phn 73  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  B  & \phn 4.8  &  \phn $-30.1$  \\
D23.00+0.22  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.8  &  \phn \phs 37.6  \\
C23.12+0.56  &  \phn 34  &  Y  &  N\phantom{*}  &  A  & &  \nodata\phantom{*}  &  \nodata  & \phn 2.2  &  \phn \phs 21.6  \\
U23.20+0.00a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 14.0  &  \phn \phn \phs 0.0  \\
U23.20+0.00b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.5  &  \phn \phn \phs 0.0  \\
C23.24$-$0.24  &  \phn 75  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 4.9  &  \phn $-20.4$  \\
U23.27+0.08  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.0  &  \phn \phn \phs 6.9  \\
D23.28+0.30  &  \phn 90  &  N  &  N\phantom{*}  &  B  & &  \nodata\phantom{*}  &  \nodata  & \phn 6.4  &  \phn \phs 33.4  \\
U23.43$-$0.21  &  103  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 6.0  &  \phn $-22.0$  \\
U23.46$-$0.20  &  \phn 98  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  B  & \phn 5.9  &  \phn $-20.6$  \\
C23.54$-$0.04  &  \phn 92  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 5.6  &  \phn \phn $-3.9$  \\
D23.61$-$0.38  &  \phn 78  &  N  &  N\phantom{*}  &  B  & &  \nodata\phantom{*}  &  \nodata  & \phn 5.5  &  \phn $-36.4$  \\
U23.71+0.17  &  110  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 6.1  &  \phn \phs 18.2  \\
U23.71$-$0.20  &  105  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & 10.7  &  \phn $-37.3$  \\
C23.82+0.22  &  \phn 93  &  N  &  N\phantom{*}  &  B  & &  F*  &  A  & \phn 9.2  &  \phn \phs 35.4  \\
D23.82+0.40  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U23.87$-$0.12  &  100  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.8  &  \phn $-22.6$  \\
C23.91+0.07a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 13.1  &  \phn \phs 16.1  \\
C23.91+0.07b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.4  &  \phn \phs 11.5  \\
U23.96+0.15  &  \phn 82  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 5.0  &  \phn \phs 13.0  \\
C24.00$-$0.10  &  102  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.7  &  \phn $-18.7$  \\
C24.13$-$0.07  &  109  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.2  &  \phn $-12.4$  \\
C24.14+0.12  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.7  &  \phn \phs 18.3  \\
D24.14+0.43  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 5.9  &  \phn \phs 44.1  \\
C24.19+0.20  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.9  &  \phn \phs 31.1  \\
C24.22$-$0.05  &  119  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 10.4  &  \phn \phn $-9.1$  \\
C24.30$-$0.15a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.7  &  \phn $-30.6$  \\
C24.30$-$0.15b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.7  &  \phn $-14.9$  \\
C24.39+0.07  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.0  &  \phn \phs 11.0  \\
U24.40$-$0.19  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.7  &  \phn $-38.8$  \\
C24.46$-$0.25  &  \phn 92  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 5.9  &  \phn $-25.7$  \\
C24.47+0.49  &  102  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 5.9  &  \phn \phs 50.9  \\
C24.48+0.21  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.6  &  \phn \phs 31.4  \\
U24.50$-$0.04  &  119  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & \phn 9.1  &  \phn \phn $-6.3$  \\
U24.51$-$0.22a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 3.1  &  \phn $-12.0$  \\
U24.51$-$0.22b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.7  &  \phn $-37.2$  \\
U24.68$-$0.16a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 3.1  &  \phn \phn $-8.6$  \\
U24.68$-$0.16b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.9  &  \phn $-24.7$  \\
C24.72$-$0.09  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.9  &  \phn $-14.0$  \\
U24.75$-$0.20a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 3.1  &  \phn $-10.7$  \\
U24.75$-$0.20b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 10.3  &  \phn $-35.9$  \\
D24.78$-$0.40a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D24.78$-$0.40b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 7.7  &  \phn $-53.9$  \\
C24.81+0.10  &  108  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  B  & \phn 6.4  &  \phn \phs 11.2  \\
D24.91+0.43a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D24.91+0.43b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.2  &  \phn \phs 69.1  \\
U25.16+0.06  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 3.2  &  \phn \phn \phs 3.4  \\
C25.26$-$0.32  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.2  &  \phn $-62.6$  \\
C25.29+0.31  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 12.6  &  \phn \phs 68.1  \\
U25.38$-$0.18  &  \phn 65  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 3.8  &  \phn $-12.0$  \\
C25.39$-$0.35  &  \phn 84  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & 11.3  &  \phn $-68.9$  \\
U25.40$-$0.14  &  \phn 96  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 5.9  &  \phn $-14.4$  \\
C25.41$-$0.25  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 11.0  &  \phn $-48.0$  \\
U25.46$-$0.21  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.8  &  \phn $-25.1$  \\
U25.72+0.05a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 3.6  &  \phn \phn \phs 3.1  \\
U25.72+0.05b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.2  &  \phn \phn \phs 8.0  \\
C25.77+0.21  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.7  &  \phn \phs 24.5  \\
U25.80$-$0.15  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.5  &  \phn $-20.8$  \\
U25.80+0.24  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 7.7  &  \phn \phs 32.0  \\
D25.94+0.10  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.1  &  \phn \phs 15.8  \\
C26.10$-$0.07a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 13.3  &  \phn $-16.2$  \\
C26.10$-$0.07b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.2  &  \phn \phn $-7.6$  \\
D26.43+0.61  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
C26.54+0.42  &  105  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.8  &  \phn \phs 72.0  \\
C26.56$-$0.31  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.9  &  \phn $-48.3$  \\
C26.60+0.09  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.0  &  \phn \phs 14.2  \\
D26.60$-$0.11  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 10.8  &  \phn $-20.7$  \\
U26.60$-$0.02a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 13.8  &  \phn \phn $-4.8$  \\
U26.60$-$0.02b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 10.8  &  \phn \phn $-3.8$  \\
C26.98$-$0.07  &  106  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 10.2  &  \phn $-12.5$  \\
U27.19$-$0.08a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 13.3  &  \phn $-18.5$  \\
U27.19$-$0.08b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.7  &  \phn \phn $-7.9$  \\
U27.28+0.15  &  101  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.7  &  \phn \phs 33.1  \\
C27.31$-$0.14  &  102  &  Y  &  N\phantom{*}  &  B  & &  \nodata\phantom{*}  &  \nodata  & \phn 5.6  &  \phn $-13.7$  \\
C27.49+0.19  &  100  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.8  &  \phn \phs 42.4  \\
U27.98+0.08  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D28.00+0.32  &  109  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & \phn 9.4  &  \phn \phs 52.3  \\
D28.00$-$0.03  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.9  &  \phn \phn $-4.7$  \\
D28.15+0.15  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.4  &  \phn \phs 14.2  \\
U28.20$-$0.05  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.8  &  \phn \phn $-7.7$  \\
U28.25+0.01  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.6  &  \phn \phn \phs 1.3  \\
U28.29$-$0.36  &  \phn 45  &  Y  &  N*  &  A  & &  F\phantom{*}  &  A  & \phn 3.0  &  \phn $-18.6$  \\
C28.31$-$0.02a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 12.6  &  \phn \phn $-4.4$  \\
C28.31$-$0.02b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 5.6  &  \phn \phn $-2.0$  \\
D28.40+0.48  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
C28.44+0.00  &  102  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 5.9  &  \phn \phn \phs 0.0  \\
U28.60$-$0.36  &  \phn 89  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 5.4  &  \phn $-34.2$  \\
U28.61+0.02a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.6  &  \phn \phn \phs 3.0  \\
U28.61+0.02b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.0  &  \phn \phn \phs 3.1  \\
C28.64+0.19  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 7.5  &  \phn \phs 24.7  \\
C28.66+0.03  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.6  &  \phn \phn \phs 4.5  \\
C28.79+0.25  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.8  &  \phn \phs 38.5  \\
C28.80+0.17  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.9  &  \phn \phs 23.5  \\
C28.82$-$0.23  &  \phn 83  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  A  & \phn 5.5  &  \phn $-22.2$  \\
U28.86+0.06  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.6  &  \phn \phn \phs 9.0  \\
C28.98$-$0.60  &  \phn 47  &  Y  &  N\phantom{*}  &  B  & &  F*  &  A  & 11.5  &  $-120.1$  \\
D29.14+0.43  &  \phn 90  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 13.6  &  \phs 101.8  \\
D29.14$-$0.04  &  \phn 88  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 11.5  &  \phn \phn $-8.0$  \\
D29.21$-$0.05  &  \phn 88  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 10.9  &  \phn \phn $-9.5$  \\
U29.96$-$0.02  &  102  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & \phn 9.1  &  \phn \phn $-3.2$  \\
D30.00$-$0.60a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D30.00$-$0.60b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.0  &  \phn $-93.8$  \\
D30.06$-$0.33  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.5  &  \phn $-37.2$  \\
D30.07$-$0.16  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.5  &  \phn $-23.9$  \\
C30.20$-$0.15  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.3  &  \phn $-16.5$  \\
C30.28$-$0.02  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.2  &  \phn \phn $-2.2$  \\
D30.37$-$0.49  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.1  &  \phn $-69.0$  \\
U30.38$-$0.11  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.4  &  \phn $-12.2$  \\
C30.40$-$0.24  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.0  &  \phn $-33.3$  \\
C30.47$-$0.04a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 11.8  &  \phn \phn $-8.2$  \\
C30.47$-$0.04b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 7.3  &  \phn \phn $-5.1$  \\
D30.47+0.43  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D30.50$-$0.29  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.3  &  \phn $-37.1$  \\
D30.54$-$0.45  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.3  &  \phn $-57.5$  \\
U30.54+0.02  &  107  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.7  &  \phn \phn \phs 4.1  \\
C30.60$-$0.11  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 7.3  &  \phn $-14.0$  \\
C30.69$-$0.26  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.3  &  \phn $-37.8$  \\
C30.78$-$0.03  &  \phn 97  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  A  & \phn 5.7  &  \phn \phn $-3.0$  \\
C30.83$-$0.19  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.0  &  \phn $-26.5$  \\
U30.84$-$0.11a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.6  &  \phn $-22.2$  \\
U30.84$-$0.11b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.7  &  \phn $-12.8$  \\
U30.87+0.11a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 12.3  &  \phn \phs 23.6  \\
U30.87+0.11b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 7.0  &  \phn \phs 13.5  \\
C30.95+0.08  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.8  &  \phn \phn \phs 9.5  \\
D31.00$-$0.04  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.9  &  \phn \phn $-5.5$  \\
C31.05+0.48  &  \phn 81  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.9  &  \phs 107.9  \\
U31.07+0.05  &  110  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.5  &  \phn \phs 10.9  \\
C31.13+0.28  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.3  &  \phn \phs 35.6  \\
C31.17$-$0.13  &  109  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 11.9  &  \phn $-27.1$  \\
U31.24$-$0.11  &  107  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 12.7  &  \phn $-24.4$  \\
U31.28+0.06  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 7.3  &  \phn \phn \phs 7.6  \\
U31.40$-$0.26  &  103  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.1  &  \phn $-41.5$  \\
U31.41+0.31  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.8  &  \phn \phs 36.9  \\
C31.58+0.10  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 6.7  &  \phn \phs 11.7  \\
D31.60$-$0.23a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.9  &  \phn $-47.6$  \\
D31.60$-$0.23b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 7.2  &  \phn $-29.1$  \\
D31.65$-$0.65  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D31.85$-$0.33  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U32.11+0.09  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.4  &  \phn \phs 13.3  \\
U32.15+0.13  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 6.2  &  \phn \phs 14.0  \\
D32.21$-$0.04  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 11.6  &  \phn \phn $-8.1$  \\
D32.38+0.10a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 11.5  &  \phn \phs 20.1  \\
D32.38+0.10b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.4  &  \phn \phs 14.7  \\
U32.80+0.19  &  102  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 13.6  &  \phn \phs 44.9  \\
U32.99+0.04  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.6  &  \phn \phn \phs 6.0  \\
U33.13$-$0.09  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 5.6  &  \phn \phn $-8.8$  \\
U33.20$-$0.01  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.1  &  \phn \phn $-1.2$  \\
C33.42+0.00  &  110  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.4  &  \phn \phn \phs 0.0  \\
U33.81$-$0.19  &  \phn 86  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.7  &  \phn $-38.7$  \\
U33.92+0.11  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.1  &  \phn \phs 13.5  \\
D33.94$-$0.04  &  \phn 97  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.5  &  \phn \phn $-7.4$  \\
U34.09+0.44  &  \phn 90  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 12.2  &  \phn \phs 93.3  \\
U34.26+0.15  &  \phn 61  &  Y  &  N*  &  A  & &  F\phantom{*}  &  B  & \phn 3.4  &  \phn \phn \phs 8.8  \\
U34.40+0.23  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 10.3  &  \phn \phs 41.3  \\
D34.75+0.02a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 10.6  &  \phn \phn \phs 3.7  \\
D34.75+0.02b  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.3  &  \phn \phn \phs 2.9  \\
C34.76$-$0.68  &  \phn 46  &  Y  &  N\phantom{*}  &  A  & &  N\phantom{*}  &  A  & \phn 3.2  &  \phn $-38.3$  \\
C34.93$-$0.02  &  \phn 42  &  Y  &  N\phantom{*}  &  B  & &  F*  &  A  & 11.1  &  \phn \phn $-3.9$  \\
U35.02+0.35  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 3.6  &  \phn \phs 21.7  \\
U35.05$-$0.52  &  \phn 90  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 11.0  &  \phn $-99.5$  \\
D35.29+0.83  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 9.0  &  \phs 130.7  \\
U35.47+0.14  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.2  &  \phn \phs 12.8  \\
U35.57+0.07  &  \phn 98  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 10.6  &  \phn \phs 13.0  \\
U35.58$-$0.03  &  102  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.6  &  \phn \phn $-5.6$  \\
C35.59$-$0.49  &  \phn 57  &  Y  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  A  & \phn 3.5  &  \phn $-29.7$  \\
D35.67$-$0.85  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 10.0  &  $-148.7$  \\
U35.67$-$0.04  &  \phn 84  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.6  &  \phn \phn $-7.4$  \\
C36.29+0.73  &  \phn 38  &  N  &  N\phantom{*}  &  B  & &  N\phantom{*}  &  B  & \phn 4.9  &  \phn \phs 63.0  \\
U36.40+0.02  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 3.3  &  \phn \phn \phs 1.1  \\
C36.46$-$0.18  &  \phn 82  &  Y  &  N\phantom{*}  &  B  & &  F*  &  B  & \phn 9.0  &  \phn $-28.3$  \\
D36.91+0.49  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D37.08$-$0.24  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 6.8  &  \phn $-28.4$  \\
D37.18$-$0.44  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 11.4  &  \phn $-87.9$  \\
U37.20$-$0.43  &  \phn 77  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 11.3  &  \phn $-84.9$  \\
C37.35+0.69  &  \phn 92  &  Y  &  F\phantom{*}  &  B  & &  \nodata\phantom{*}  &  \nodata  & 10.8  &  \phs 129.5  \\
D37.37$-$0.07  &  \phn 88  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.2  &  \phn $-12.5$  \\
U37.37$-$0.24  &  \phn 84  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & 11.2  &  \phn $-46.8$  \\
D37.44$-$0.04  &  \phn 87  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.2  &  \phn \phn $-7.1$  \\
U37.55$-$0.11  &  \phn 90  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 10.5  &  \phn $-20.1$  \\
C37.64$-$0.11  &  \phn 87  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & 10.2  &  \phn $-19.7$  \\
C37.67+0.13  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 6.7  &  \phn \phs 15.3  \\
U37.75$-$0.10  &  \phn 87  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.4  &  \phn $-18.2$  \\
U37.76$-$0.20  &  \phn 91  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.3  &  \phn $-32.3$  \\
U37.87$-$0.40  &  \phn 90  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.7  &  \phn $-67.8$  \\
C38.05$-$0.04  &  \phn 91  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.7  &  \phn \phn $-6.8$  \\
D38.31+0.14  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D38.31$-$0.17a  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.9  &  \phn $-29.3$  \\
D38.31$-$0.17b  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U39.25$-$0.07  &  \phn 83  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.1  &  \phn $-14.8$  \\
D39.62$-$0.09  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
U40.42+0.70  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & 12.1  &  \phs 148.1  \\
D40.95$-$0.57  &  \phn 72  &  N  &  F\phantom{*}  &  B  & &  N*  &  B  & \phn 3.9  &  \phn $-39.2$  \\
C41.10$-$0.21  &  \phn 78  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.0  &  \phn $-32.9$  \\
C41.24+0.37  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  A  & \phn 5.0  &  \phn \phs 32.3  \\
C41.52+0.03  &  \phn 72  &  Y  &  F\phantom{*}  &  A  & &  \nodata\phantom{*}  &  \nodata  & 12.1  &  \phn \phn \phs 6.4  \\
U41.74+0.10  &  \phn 71  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.6  &  \phn \phs 22.1  \\
D41.91$-$0.12  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & 12.0  &  \phn $-25.2$  \\
C42.11$-$0.62  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 8.1  &  \phn $-87.7$  \\
U42.11$-$0.44  &  \phn 75  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 9.2  &  \phn $-71.0$  \\
D42.20+0.04  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \nodata  &  \nodata  \\
D42.40$-$0.38  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 4.4  &  \phn $-29.4$  \\
U42.42$-$0.27  &  \phn 73  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & \phn 8.5  &  \phn $-39.9$  \\
C42.57$-$0.14  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.8  &  \phn $-19.1$  \\
U43.17+0.00  &  \phn 67  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 12.7  &  \phn \phn \phs 0.0  \\
U43.18$-$0.52  &  \phn 69  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & \phn 8.5  &  \phn $-77.0$  \\
U43.24$-$0.05  &  \phn 70  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 12.5  &  \phn $-10.9$  \\
U43.80$-$0.13  &  \phn 59  &  N  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  B  & \phn 9.7  &  \phn $-21.9$  \\
U43.89$-$0.78  &  \phn 69  &  Y  &  F*  &  A  & &  N\phantom{*}  &  B  & \phn 8.8  &  $-119.9$  \\
U44.26+0.10  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 8.1  &  \phn \phs 14.2  \\
D44.79$-$0.49  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 9.3  &  \phn $-79.8$  \\
D44.98$-$0.65  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 6.0  &  \phn $-68.2$  \\
U45.07+0.13  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.9  &  \phn \phs 18.0  \\
U45.12+0.13  &  \phn 67  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 8.2  &  \phn \phs 18.5  \\
U45.45+0.06  &  \phn 66  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & \phn 8.2  &  \phn \phn \phs 8.6  \\
C45.48+0.13  &  \phn 67  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & \phn 8.1  &  \phn \phs 18.5  \\
U45.82$-$0.29  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.4  &  \phn $-37.5$  \\
U45.93$-$0.40  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 6.9  &  \phn $-48.3$  \\
C46.50$-$0.25  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 4.0  &  \phn $-17.6$  \\
U48.61+0.02  &  \phn 62  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 10.7  &  \phn \phn \phs 3.7  \\
U48.63+0.23  &  \phn 51  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.5  &  \phn \phs 46.0  \\
C48.93$-$0.29  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 5.6  &  \phn $-28.3$  \\
C49.00$-$0.30  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.6  &  \phn $-29.2$  \\
C49.06$-$0.26  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.6  &  \phn $-25.3$  \\
C49.08$-$0.38  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.6  &  \phn $-36.9$  \\
U49.21$-$0.35  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 5.6  &  \phn $-33.9$  \\
C49.38$-$0.30  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.1  &  \phn $-37.2$  \\
C49.41$-$0.19  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.7  &  \phn $-25.7$  \\
C49.44$-$0.47  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 5.5  &  \phn $-45.3$  \\
U49.49$-$0.37  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 6.1  &  \phn $-39.4$  \\
C49.58$-$0.38  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.5  &  \phn $-36.5$  \\
C49.59$-$0.46  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  N\phantom{*}  &  B  & \phn 5.5  &  \phn $-44.2$  \\
C49.70$-$0.17  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 5.5  &  \phn $-16.3$  \\
C50.02$-$0.08  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 5.5  &  \phn \phn $-7.6$  \\
C50.13$-$0.67  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  \nodata\phantom{*}  &  \nodata  & \phn 5.4  &  \phn $-63.7$  \\
U50.28$-$0.39  &  \phn 68  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & 11.0  &  \phn $-75.2$  \\
U50.32+0.68  &  \phn 68  &  Y  &  F\phantom{*}  &  B  & &  F\phantom{*}  &  A  & \phn 9.7  &  \phs 114.8  \\
D50.86+0.08  &  \phn 57  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & \phn 8.0  &  \phn \phs 11.2  \\
C51.06+0.16  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.9  &  \phn \phs 22.0  \\
D51.17$-$0.74  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 7.7  &  \phn $-99.3$  \\
C51.36+0.00  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 6.4  &  \phn \phn \phs 0.0  \\
U52.23+0.74  &  \phn 58  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 11.3  &  \phs 145.9  \\
D52.26$-$0.52  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  B  & \phn 6.9  &  \phn $-62.6$  \\
U52.75+0.34  &  \phn 48  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  B  & \phn 9.9  &  \phn \phs 59.0  \\
C52.94$-$0.59  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.2  &  \phn $-74.4$  \\
U53.18+0.16  &  \phn 62  &  Y  &  F\phantom{*}  &  A  & &  F\phantom{*}  &  A  & 10.6  &  \phn \phs 29.6  \\
D53.64+0.24  &  \nodata  &  \nodata  &  \nodata\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 7.7  &  \phn \phs 32.1  \\
U54.10$-$0.06  &  \nodata  &  \nodata  &  T\phantom{*}  &  \nodata  & &  F\phantom{*}  &  A  & \phn 6.9  &  \phn \phn $-7.2$  \\

